VL-DocIR: A Benchmark for Vision-Based Long Document Information Retrieval

Vision-based document retrieval has improved rapidly, but current evaluation settings still emphasize short documents and single relevant pages. This leaves an important gap between leaderboard performance and realistic long-document retrieval, where the evidence needed to answer a query may span multiple pages or even multiple documents. We present VL-DocIR, a page-level benchmark for evidence-complete visual long-document retrieval. VL-DocIR is built from 29,641 HTML-born documents rendered into 388,548 page images from Wikipedia, arXiv, PubMed, and SEC proxy statements. It contains 271,760 queries across 23 domains and six evidence structures, covering single-page, within-document multi-page, and cross-document evidence configurations. Evidence annotations are grounded to rendered pages and HTML element identifiers, and queries are filtered with a cleaning pipeline targeting clarity, correctness, closedness, and the absence of explicit layout references. We evaluate leading single-vector and multi-vector visual retrievers together with diagnostic retrieval settings such as document-context scoring, query splitting, reranking, and round-robin ensembles. The strongest evaluated configuration reaches 69.3 nDCGAll@10 and 80.6 RecallAll@10 under structure-balanced Macro evaluation, but source- and evidence-structure breakdowns show that cross-document retrieval remains substantially harder than single-page retrieval, and that document-context scoring is especially helpful for within-document multi-page queries. VL-DocIR exposes these failure modes and provides a more demanding target for visual long-document retrieval. The new dataset and code will be made publicly available at https://yufanchen96.github.io/VL-DocIR.

==> Data/arxiv_interval5_overflow.csv <==
left,pct
0,0.020468375437949472
5,0.22358473169832194
10,0.2891388530333764
15,0.22487553014936384
20,0.1280656463212244
25,0.05974552830536604
30,0.02563156924211691
35,0.012078185506177393
40,0.006453992255209294
45,0.0036879955744053105
50,0.0021205974552830536
55,0.0011063986723215931
60,0.0011063986723215931
65,0.0006453992255209295
70,0.00046099944680066387
75,0.0002765996680803983
80,0.0005531993361607967
85,0.0


==> Data/pubmed_interval5_overflow.csv <==
left,pct
0,0.03966770508826584
5,0.27975077881619936
10,0.41806853582554515
15,0.18089304257528557
20,0.05005192107995847
25,0.017653167185877467
30,0.006022845275181724
35,0.0037383177570093464
40,0.0008307372793354102
45,0.0006230529595015577
50,0.0006230529595015577
55,0.0006230529595015577
60,0.0004153686396677051
65,0.0
70,0.0006230529595015577
75,0.0
80,0.0004153686396677051
85,0.0


==> Data/sec_interval5_overflow.csv <==
left,pct
0,0.000502008032128514
5,0.0025100401606425703
10,0.010040160642570281
15,0.02108433734939759
20,0.055220883534136546
25,0.09588353413654618
30,0.1465863453815261
35,0.15512048192771083
40,0.13453815261044177
45,0.10190763052208834
50,0.09789156626506024
55,0.06726907630522089
60,0.04417670682730924
65,0.024096385542168672
70,0.01706827309236948
75,0.010040160642570281
80,0.007530120481927711
85,0.0035140562248995983
90,0.001506024096385542
95,0.0
100,0.0035140562248995987
105,0.0


==> Data/wiki_interval5_overflow.csv <==
left,pct
0,0.5608942275608942
5,0.24265932599265935
10,0.09759759759759759
15,0.04938271604938272
20,0.02669336002669336
25,0.013263263263263263
30,0.005338672005338672
35,0.0022522522522522527
40,0.0008341675008341676
45,0.000667334000667334
50,0.0004170837504170838
55,0.0

